TwoPaCo: An efficient algorithm to build the compacted de Bruijn graph from many complete genomes

Motivation: De Bruijn graphs have been proposed as a data structure to facilitate the analysis of related whole genome sequences, in both a population and comparative genomic settings. However, current approaches do not scale well to many genomes of large size (such as mammalian genomes). Results: In this paper, we present TwoPaCo, a simple and scalable low memory algorithm for the direct construction of the compacted de Bruijn graph from a set of complete genomes. We demonstrate that it can construct the graph for 100 simulated human genomes in less then a day and eight real primates in less than two hours, on a typical shared-memory machine. We believe that this progress will enable novel biological analyses of hundreds of mammalian-sized genomes. Availability: Our code and data is available for download from github.com/medvedevgroup/TwoPaCo Contact: ium125@psu.edu

==> results_k25_hum_scale.csv <==
N,kmers,kpomers,junctions,fps,bfsize,runtime,memory,adjmemory,links,q,p,E[fps],adjruntime
1,2419406454,2443437853,31135562,56534226,34359738368,4092,17689808,4.217578888,2388270892,0.003756862474,0.02233052212,53331336,68.2
2,2838372743,2881322101,64965778,10098563,68719476736,6599,34471184,8.218570709,2773406965,0.0005683919723,0.003405509463,9444864,109.9833333
3,3092007345,3147267287,86858909,18372709,68719476736,9308,34471120,8.21855545,3005148436,0.0007851676415,0.004701768201,14129511,155.1333333
4,3328501350,3394791207,106245570,21276255,68719476736,12850,34460944,8.216129303,3222255780,0.001033624021,0.006185740517,19932038,214.1666667
5,3562263705,3639361046,125104285,29092004,68719476736,16784,34462096,8.216403961,3437159420,0.001328212001,0.007942856618,27300864,279.7333333
6,3794941864,3882796077,143767207,48571090,68719476736,18002,41791968,9.963981628,3651174657,0.00167450388,0.01000505762,36530213,300.0333333
7,4026701745,4125290827,162280434,50956456,68719476736,22042,44475360,10.60375214,3864421311,0.002076546892,0.01239477945,47898650,367.3666667

==> results_k25_prim_scale.csv <==
N,kmers,kpomers,junctions,fps,bfsize,runtime,memory,adjmemory,links,q,p,E[fps],adjruntime
1,2369712788,2392341927,28801763,60982071,34359738368,3706,17690064,4.217639923,2340911025,0.00349170639,0.02076820733,48616526,61.76666667
2,3145043232,3200678790,86357819,22751687,68719476736,6638,34455328,8.214790344,3058685413,0.0008347932819,0.004998318122,15288283,110.6333333
3,4394094458,4495205042,162313044,113587932,68719476736,10680,54843008,13.07559204,4231781414,0.002809314616,0.01673794647,70831331,178
4,4808364043,4932246777,200725975,9870954,137438953472,15144,68028656,16.2192955,4607638068,0.0003197330001,0.001916865217,8832221,252.4
5,4991987320,5126130556,217392879,14315692,137438953472,17515,68018304,16.21682739,4774594441,0.0003689650298,0.002211749155,10560205,291.9166667
6,6608095013,6793820624,298455777,98598686,137438953472,23480,84990368,20.26328278,6309639236,0.001035960101,0.006199684625,39117773,391.3333333
7,7585209437,7816452789,372619254,99942458,137438953472,25907,94642800,22.5646019,7212590183,0.001713915914,0.01023953343,73853558,431.7833333

==> results_k25_refhum_scale.csv <==
N,kmers,kpomers,junctions,fps,bfsize,runtime,memory,adjmemory,links,q,p,E[fps],adjruntime
1,2353597807,2375718019,28110069,92681174,34359738368,3227,20513392,4.890773773,2325487738,0.003408219709,0.0202758686,47151284,53.78333333
2,2358924062,2381147792,28258893,59802715,34359738368,5594,17680368,4.215328217,2330665169,0.003435339684,0.02043582348,47629062,93.23333333
3,2360512386,2382769031,28307211,60490617,34359738368,8376,17689440,4.21749115,2332205175,0.0034434652,0.02048374392,47772294,139.6
4,2362671326,2384976893,28381050,50876119,34359738368,11159,17693952,4.218566895,2334290276,0.003454551519,0.02054912262,47967617,185.9833333
5,2371904312,2394649533,28997655,51793759,34359738368,13605,17688320,4.217224121,2342906657,0.003503402549,0.0208371656,48819534,226.75
6,2423674151,2449171768,33845274,57040393,34359738368,15481,17945936,4.278644562,2389828877,0.003787431367,0.02251050216,53796248,258.0166667
7,2446565339,2473301335,36010791,70154325,34359738368,19005,18761888,4.473182678,2410554548,0.003917891159,0.02327829814,56113607,316.75

==> results_scalability.csv <==
NTHREADS,ROUND1_TIME,ROUND1_ACC,ROUND2_TIME,ROUND2_ACC,EDGES_TIME,EDGES_ACC
1,295.9,1,42.56666667,1,186.5166667,1
2,131.1166667,2.256768781,23.58333333,1.804946996,93.08333333,2.003760072
4,73.25,4.039590444,14.08333333,3.022485207,49.46666667,3.770552561
8,47.05,6.289054198,20.2,2.107260726,28.48333333,6.548273844
16,21.56666667,13.7202473,19.83333333,2.146218487,15.55,11.99464094
24,18.26666667,16.19890511,17.4,2.446360153,13.18333333,14.14791403
32,17.21666667,17.18683446,16.45,2.587639311,9.916666667,18.80840336
